Inst-Inpaint: Instructing to Remove Objects with Diffusion Models

Image inpainting task refers to erasing unwanted pixels from images and filling them in a semantically consistent and realistic way. Traditionally, the pixels that are wished to be erased are defined with binary masks. From the application point of view, a user needs to generate the masks for the objects they would like to remove which can be time-consuming and prone to errors. In this work, we are interested in an image inpainting algorithm that estimates which object to be removed based on natural language input and removes it, simultaneously. For this purpose, first, we construct a dataset named GQA-Inpaint for this task. Second, we present a novel inpainting framework, Inst-Inpaint, that can remove objects from images based on the instructions given as text prompts. We set various GAN and diffusion-based baselines and run experiments on synthetic and real image datasets. We compare methods with different evaluation metrics that measure the quality and accuracy of the models and show significant quantitative and qualitative improvements.

==> figures/clevr_attn/0018/tokens_wo_padding.txt <==
[CLS] remove middle - left object [SEP]

==> figures/clevr_attn/0029/tokens_wo_padding.txt <==
[CLS] remove large object [SEP]

==> figures/clevr_attn/0034/tokens_wo_padding.txt <==
[CLS] remove top - center large object [SEP]

==> figures/clevr_attn/0035/tokens_wo_padding.txt <==
[CLS] remove middle - right rec ##tangle [SEP]

==> figures/clevr_attn/0045/tokens_wo_padding.txt <==
[CLS] remove cy ##an object [SEP]

==> figures/clevr_attn/0048/tokens_wo_padding.txt <==
[CLS] remove middle - right object [SEP]

==> figures/clevr_attn/0084/tokens_wo_padding.txt <==
[CLS] remove yellow object [SEP]

==> figures/clevr_attn/0086/tokens_wo_padding.txt <==
[CLS] remove top - left large object [SEP]

==> figures/clevr_attn/0092/tokens_wo_padding.txt <==
[CLS] remove middle - right triangle [SEP]

==> figures/clevr_attn/0107/tokens_wo_padding.txt <==
[CLS] remove top - center yellow object [SEP]

==> figures/clevr_attn/0215/tokens_wo_padding.txt <==
[CLS] remove top - right cy ##an object [SEP]

==> figures/clevr_attn/0234/tokens_wo_padding.txt <==
[CLS] remove top - left object [SEP]

==> figures/clevr_attn/0237/tokens_wo_padding.txt <==
[CLS] remove middle - center small brown object [SEP]

==> figures/clevr_attn/0242/tokens_wo_padding.txt <==
[CLS] remove middle - left green object [SEP]

==> figures/clevr_attn/0247/tokens_wo_padding.txt <==
[CLS] remove large purple circle [SEP]

==> figures/clevr_attn/0253/tokens_wo_padding.txt <==
[CLS] remove top - right purple object [SEP]

==> figures/clevr_attn/0271/tokens_wo_padding.txt <==
[CLS] remove middle - center triangle [SEP]

==> figures/clevr_attn/0278/tokens_wo_padding.txt <==
[CLS] remove middle - left red rec ##tangle [SEP]

==> figures/clevr_attn/0282/tokens_wo_padding.txt <==
[CLS] remove top - center circle [SEP]

==> figures/clevr_attn/0287/tokens_wo_padding.txt <==
[CLS] remove middle - left small green object [SEP]

==> figures/limitations/i1159791-o4177499/command.txt <==
remove the sign at the right

==> figures/limitations/i1160050-o1600827/command.txt <==
remove the long bus at the center

==> figures/limitations/i1160086-o1601462/command.txt <==
remove the woman at the center

==> figures/limitations/i150540-o4396471/command.txt <==
remove the colorful train at the right

==> figures/rebuttal/clevr_all/00142/prompt.txt <==
make top-center large cyan object purple

==> figures/rebuttal/clevr_all/04425/prompt.txt <==
make green circle small

==> figures/rebuttal/clevr_all/05002/prompt.txt <==
make middle-right purple object red

==> figures/rebuttal/clevr_all/06573/prompt.txt <==
add small triangle to top-center

==> figures/rebuttal/clevr_all/06733/prompt.txt <==
add small cyan object to top-left

==> figures/rebuttal/clevr_all/08236__ignored_/prompt.txt <==
add cyan circle to middle-center

==> figures/rebuttal/clevr_all/08968__ignored_/prompt.txt <==
make middle-center object yellow

==> figures/rebuttal/clevr_all/12449/prompt.txt <==
make top-right large blue object small

==> figures/rebuttal/sota_comp/i2339078-o4312251/command.txt <==
remove the woman at the center

==> figures/rebuttal/sota_comp/i2343746-o3636859/command.txt <==
remove the lamp at the left of the large headboard

==> figures/rebuttal/sota_comp/i2375562-o1758658/command.txt <==
remove the bird at the center

==> figures/simge_attn/i1051-o1031003/tokens_wo_padding.txt <==
[CLS] remove the red vase at the left [SEP]

==> figures/simge_attn/i1159801-o4171617/tokens_wo_padding.txt <==
[CLS] remove the woman at the center [SEP]

==> figures/simge_attn/i1592194-o4435130/tokens_wo_padding.txt <==
[CLS] remove the car at the right [SEP]

==> figures/simge_attn/i2120-o1547079/tokens_wo_padding.txt <==
[CLS] remove the woman at the left [SEP]

==> figures/simge_attn/i2317267-o2997506/tokens_wo_padding.txt <==
[CLS] remove the man at the right [SEP]

==> figures/simge_attn/i2339139-o952293/tokens_wo_padding.txt <==
[CLS] remove the parked bike at the center [SEP]

==> figures/simge_attn/i2343097-o927235/tokens_wo_padding.txt <==
[CLS] remove the skate ##boarding man at the center [SEP]

==> figures/simge_attn/i2345415-o2501633/tokens_wo_padding.txt <==
[CLS] remove the bench at the left [SEP]

==> figures/simge_attn/i2345532-o2489082/tokens_wo_padding.txt <==
[CLS] remove the man at the right of the white dog [SEP]

==> figures/simge_attn/i2346698-o2121803/tokens_wo_padding.txt <==
[CLS] remove the airplane at the center [SEP]

==> figures/simge_attn/i2347848-o2614260/tokens_wo_padding.txt <==
[CLS] remove the brown glass at the right [SEP]

==> figures/simge_attn/i2351569-o859831/tokens_wo_padding.txt <==
[CLS] remove the white pole at the left [SEP]

==> figures/simge_attn/i2352325-o2567456/tokens_wo_padding.txt <==
[CLS] remove the armchair at the right of the light brown couch [SEP]

==> figures/simge_attn/i285996-o4411597/tokens_wo_padding.txt <==
[CLS] remove the bike at the right [SEP]

==> figures/simge_attn/i286013-o1571200/token_ids_wo_padding.txt <==
101 6366 1996 2795 2012 1996 2157 1997 1996 3897 10682 102

==> figures/simge_attn/i3735-o1555352/tokens_wo_padding.txt <==
[CLS] remove the beautiful flower at the right of the butterfly [SEP]

==> figures/simge_attn/i4326-o1557820/tokens_wo_padding.txt <==
[CLS] remove the red chair at the center [SEP]

==> figures/simge_attn/i497942-o4285058/tokens_wo_padding.txt <==
[CLS] remove the woman at the right of the wood post [SEP]

==> figures/simge_attn/i498356-o4205073/tokens_wo_padding.txt <==
[CLS] remove the round clock at the center [SEP]

==> figures/simge_attn/i713148-o4049035/tokens_wo_padding.txt <==
[CLS] remove the blue sign at the right [SEP]

==> figures/simge_multi_objects/i1592092-o4431609/tokens_wo_padding.txt <==
[CLS] remove the boat at the left [SEP]

==> figures/simge_multi_objects/i1592092-o4431612/tokens_wo_padding.txt <==
[CLS] remove the white boat at the right [SEP]

==> figures/simge_multi_objects/i2316195-o3131116__ignored_/tokens_wo_padding.txt <==
[CLS] remove the person at the left of the pole [SEP]

==> figures/simge_multi_objects/i2316195-o3461965__ignored_/tokens_wo_padding.txt <==
[CLS] remove the person at the right [SEP]

==> figures/simge_multi_objects/i2321072-o4214077/tokens_wo_padding.txt <==
[CLS] remove the square plate on the table [SEP]

==> figures/simge_multi_objects/i2321072-o4214117/tokens_wo_padding.txt <==
[CLS] remove the small glass at the right [SEP]

==> figures/simge_multi_objects/i2347288-o2308649/tokens_wo_padding.txt <==
[CLS] remove the cow at the left [SEP]

==> figures/simge_multi_objects/i2347288-o2561511/tokens_wo_padding.txt <==
[CLS] remove the large cow at the right [SEP]

==> figures/simge_multi_objects/i2350181-o3901392__ignored_/tokens_wo_padding.txt <==
[CLS] remove the gi ##raf ##fe at the left [SEP]

==> figures/simge_multi_objects/i2350181-o3901393__ignored_/tokens_wo_padding.txt <==
[CLS] remove the gi ##raf ##fe at the center [SEP]

==> figures/simge_multi_objects/i2352729-o1880180/tokens_wo_padding.txt <==
[CLS] remove the boy at the left [SEP]

==> figures/simge_multi_objects/i2352729-o2627030/tokens_wo_padding.txt <==
[CLS] remove the colorful kite at the center [SEP]

==> figures/simge_multi_objects/i2358068-o2451353__ignored_/tokens_wo_padding.txt <==
[CLS] remove the brown gi ##raf ##fe at the left [SEP]

==> figures/simge_multi_objects/i2358068-o2451354__ignored_/tokens_wo_padding.txt <==
[CLS] remove the brown gi ##raf ##fe at the center [SEP]

==> figures/simge_multi_objects/i2374521-o3849147/tokens_wo_padding.txt <==
[CLS] remove the man at the center [SEP]

==> figures/simge_multi_objects/i2374521-o586665/tokens_wo_padding.txt <==
[CLS] remove the flying kite at the right [SEP]

==> figures/simge_multi_objects/i2375562-o1758658/tokens_wo_padding.txt <==
[CLS] remove the bird at the center [SEP]

==> figures/simge_multi_objects/i2375562-o2067892/tokens_wo_padding.txt <==
[CLS] remove the bird at the left [SEP]

==> figures/simge_multi_objects/i2375777-o4113975/tokens_wo_padding.txt <==
[CLS] remove the cow at the left [SEP]

==> figures/simge_multi_objects/i2375777-o4486739/tokens_wo_padding.txt <==
[CLS] remove the cow at the right [SEP]

==> figures/simge_multi_objects/i2410095-o226061/command.txt <==
remove the white bird at the right

==> figures/simge_multi_objects/i2410095-o226063/command.txt <==
remove the flying bird at the center

==> figures/simge_multi_objects/i3914-o4356188/tokens_wo_padding.txt <==
[CLS] remove the person at the center [SEP]

==> figures/simge_multi_objects/i3914-o4556653/tokens_wo_padding.txt <==
[CLS] remove the pole at the center [SEP]

==> figures/simge_multi_objects/i713551-o4065114__ignored_/command.txt <==
remove the large coffee mug in front of the glass

==> figures/simge_multi_objects/i713551-o4262882__ignored_/command.txt <==
remove the glass at the right of the cake

==> figures/simge_multi_objects/i714-o1065071__ignored_/tokens_wo_padding.txt <==
[CLS] remove the parked car at the center [SEP]

==> figures/simge_multi_objects/i714-o1065083__ignored_/tokens_wo_padding.txt <==
[CLS] remove the blue car at the left [SEP]
